Bridging Simulations and Observations: New Insights into Galaxy Formation Simulations via Out-of-Distribution Detection and Bayesian Model Comparison

Cosmological simulations are a powerful tool to advance our understanding of galaxy formation and many simulations model key properties of real galaxies. A question that naturally arises for such simulations in light of high-quality observational data is: How close are the models to reality? Due to the high-dimensionality of the problem, many previous studies evaluate galaxy simulations using simplified summary statistics of physical properties. In this work, we combine simulation-based Bayesian model comparison with a novel misspecification detection technique to compare simulated galaxy images of 6 hydrodynamical models observations. Since cosmological simulations are computationally costly, we address the problem of low simulation budgets by first training a $k$-sparse variational autoencoder (VAE) on the abundant dataset of SDSS images. The VAE learns to extract informative latent embeddings and delineates the typical set of real images. To reveal simulation gaps, we then perform out-of-distribution detection (OOD) based on the logits of classifiers trained on the embeddings of simulated images. Finally, we perform amortized Bayesian model comparison using probabilistic classification, identifying the relatively best-performing model along with partial explanations through SHAP values.

==> figs/gen-ood/selected/percent85/sdss-id-ood-ratio.txt <==
classifier: stacking-MLP-RF-XGB 
ID number: 16147, OOD number: 48209, total number: 64356
id ratio: 0.2509012368699111
ood ratio: 0.7490987631300888

classifier: random-forest 
ID number: 3498, OOD number: 60858, total number: 64356
id ratio: 0.05435390639567406
ood ratio: 0.9456460936043259

classifier: xgboost 
ID number: 34635, OOD number: 29721, total number: 64356
id ratio: 0.5381782584374417
ood ratio: 0.4618217415625583



==> figs/gen-ood/selected/percent90/sdss-id-ood-ratio.txt <==
classifier: stacking-MLP-RF-XGB 
ID number: 22807, OOD number: 41549, total number: 64356
id ratio: 0.3543880912424638
ood ratio: 0.6456119087575362

classifier: random-forest 
ID number: 8233, OOD number: 56123, total number: 64356
id ratio: 0.12792901982721114
ood ratio: 0.8720709801727888

classifier: xgboost 
ID number: 40566, OOD number: 23790, total number: 64356
id ratio: 0.630337497669215
ood ratio: 0.369662502330785



==> figs/gen-ood/selected/percent93/sdss-id-ood-ratio.txt <==
classifier: stacking-MLP-RF-XGB 
ID number: 30540, OOD number: 33816, total number: 64356
id ratio: 0.47454782770837217
ood ratio: 0.5254521722916278

classifier: random-forest 
ID number: 18842, OOD number: 45514, total number: 64356
id ratio: 0.29277767418733297
ood ratio: 0.7072223258126671

classifier: xgboost 
ID number: 43926, OOD number: 20430, total number: 64356
id ratio: 0.6825470818571695
ood ratio: 0.3174529181428305



==> figs/gen-ood/selected/percent95/sdss-id-ood-ratio.txt <==
classifier: stacking-MLP-RF-XGB 
ID number: 35233, OOD number: 29123, total number: 64356
id ratio: 0.5474703213375598
ood ratio: 0.45252967866244015

classifier: random-forest 
ID number: 27196, OOD number: 37160, total number: 64356
id ratio: 0.42258686058797934
ood ratio: 0.5774131394120207

classifier: xgboost 
ID number: 45722, OOD number: 18634, total number: 64356
id ratio: 0.7104543476909689
ood ratio: 0.289545652309031



==> figs/gen-ood/selected/percent97/sdss-id-ood-ratio.txt <==
classifier: stacking-MLP-RF-XGB 
ID number: 38969, OOD number: 25387, total number: 64356
id ratio: 0.605522406613214
ood ratio: 0.394477593386786

classifier: random-forest 
ID number: 39661, OOD number: 24695, total number: 64356
id ratio: 0.616275094785257
ood ratio: 0.383724905214743

classifier: xgboost 
ID number: 47225, OOD number: 17131, total number: 64356
id ratio: 0.733808813475045
ood ratio: 0.26619118652495494



==> figs/gen-ood/selected/percent99/sdss-id-ood-ratio.txt <==
classifier: stacking-MLP-RF-XGB 
ID number: 49393, OOD number: 14963, total number: 64356
id ratio: 0.7674964261296539
ood ratio: 0.2325035738703462

classifier: random-forest 
ID number: 53703, OOD number: 10653, total number: 64356
id ratio: 0.8344676487040835
ood ratio: 0.16553235129591645

classifier: xgboost 
ID number: 56183, OOD number: 8173, total number: 64356
id ratio: 0.8730032941761452
ood ratio: 0.1269967058238548


